Shedding far-ultraviolet light on the donor star and evolutionary state of the neutron-star LMXB Swift J1858.6-0814

The evolution of accreting X-ray binary systems is closely coupled to the properties of their donor stars. As a result, we can constrain the evolutionary track a system is by establishing the nature of its donor. Here, we present far-UV spectroscopy of the transient neutron-star low-mass X-ray binary Swift J1858 in three different accretion states (low-hard, high-hard and soft). All of these spectra exhibit anomalous N\,{\sc v}, C\,{\sc iv}, Si\,{\sc iv} and He\,{\sc ii} lines, suggesting that its donor star has undergone CNO processing. We also determine the donor's effective temperature, $T_{d} \simeq 5700$~K, and radius, $R_d \simeq 1.7~R_{\odot}$, based on photometric observations obtained during quiescence. Lastly, we leverage the transient nature of the system to set an upper limit of $\dot{M}_{\rm acc} \lesssim 10^{-8.5}~M_{\odot}~yr^{-1}$ on the present-day mass-transfer rate. Combining all these with the orbital period of the system, $P_{\rm orb} = 21.3$~hrs, we search for viable evolution paths. The initial donor masses in the allowed solutions span the range $1~M_{\odot} \lesssim M_{d,i} \lesssim 3.5~M_{\odot}$. All but the lowest masses in this range are consistent with the strong CNO-processing signature in the UV line ratios. The present-day donor mass in the permitted tracks are $0.5~M_{\odot}\lesssim M_{d,obs} \lesssim 1.3~M_{\odot}$, higher than suggested by recent eclipse modelling. Since $P_{\rm orb}$ is close to the so-called bifurcation period, both converging and diverging binary tracks are permitted. If Swift J1858 is on a converging track, it will end its life as an ultra-compact system with a sub-stellar donor star.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
